Microeconomic Foundations of Decentralised Organisations

In this article, we analyse how decentralised digital infrastructures can provide a fundamental change in the structure and dynamics of organisations. The works of R.H.Coase and M. Olson, on the nature of the firm and the logic of collective action, respectively, are revisited under the light of these emerging new digital foundations. We also analyse how these technologies can affect the fundamental assumptions on the role of organisations (either private or public) as mechanisms for the coordination of labour. We propose that these technologies can fundamentally affect: (i) the distribution of rewards within an organisation and (ii) the structure of its transaction costs. These changes bring the potential for addressing some of the trade-offs between the private and public sectors.

==> es.dat <==
n   xn 
0    0
1    1
2    4 
3    9  
4   14  
5   25  
6   36  
7   49  
8   64  
9   81 
10  100

==> ids.dat <==
n   xn 
0    0
1   20
2   20 
3   20   
4   20  
5   20  
6   20  
7   20  
8   20  
9   20 
10  20

==> ims.dat <==
n   xn 
0    0
1   13
2   21 
3   30   
4   35  
5   37  
6   40  
7   42  
8   44  
9   47 
10  50
